Friction and Road Condition Estimation by Combining Cause- and Effect-Based Methods using Bayesian Networks

Knowledge about the maximum tire-road friction potential is an important factor to ensure the driving stability and traffic safety of the vehicle. Many authors proposed systems that either measure friction related parameters or estimate the friction coefficient directly via a mathematical model. However these systems can be negatively impacted by environmental factors or require a sufficient level of excitation in the form of tire slip, which is often too low under practical conditions. Therefore, this work investigates, if a more robust estimation can be achieved by fusing the information of multiple systems using a Bayesian network, which models the statistical relationship between the sensors and the maximum friction coefficient. First, the Bayesian network is evaluated over its entire domain to compare the inference process to all possible road conditions. After that, the algorithm is applied to data from a test vehicle to demonstrate the performance under real conditions.

==> Figures/BN_Evaluation.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BN_Evaluation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{548.0685423bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39066034)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{BN_Evaluation.pdf}}%
    \put(0.10974376,0.36737491){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Start\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{BN_Evaluation.pdf}}%
    \put(0.09394821,0.31216042){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Generate $2^\textbf{E}$\end{tabular}}}}%
    \put(0.09407135,0.23857292){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Loop finished?\end{tabular}}}}%
    \put(0.09504881,0.14754713){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Select next  $\hat{\textbf{e}} \in 2^\textbf{E}$\end{tabular}}}}%
    \put(0.09456008,0.07537967){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Calculate $\mathrm{P}(\textbf{X}_j\mid \hat{\textbf{e}}_i)$\\$\forall i=1,\ldots,n$\\$\forall \textbf{X}_j \in \textbf{X}$\end{tabular}}}}%
    \put(0.20427356,0.08111703){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Calculate\\$\overline{\mathrm{W}}_j = \frac{1}{n}\sum_{i=1}^n\mathrm{W}_1(\mathrm{P}_j(x_i), \mathrm{P}(\textbf{X}_j\mid \hat{\textbf{e}}_i))$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/Sim_BlockDiagramm.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sim_BlockDiagramm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{235.24285857bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97598216)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Sim_BlockDiagramm.pdf}}%
    \put(0.80805525,0.81081814){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Model-Based\\Friction Observer\end{tabular}}}}%
    \put(0.35718107,0.64654446){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Vehicle Model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Sim_BlockDiagramm.pdf}}%
    \put(0.80811701,0.48137691){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bayesian Network\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Sim_BlockDiagramm.pdf}}%
    \put(0.03226879,0.8226297){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\textbf{u}$\end{tabular}}}}%
    \put(0.51311407,0.77237439){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\textbf{y}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Sim_BlockDiagramm.pdf}}%
    \put(0.35610843,0.36140013){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}RNG\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Sim_BlockDiagramm.pdf}}%
    \put(0.82296072,0.63323603){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S_\mathrm{DSO}$\end{tabular}}}}%
    \put(0.46332797,0.44362908){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S_\mathrm{C}$\\$S_\mathrm{RCS}$\end{tabular}}}}%
    \put(0.01966392,0.38414007){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$W$\end{tabular}}}}%
    \put(0.01955456,0.34303977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$R$\end{tabular}}}}%
    \put(0.03076305,0.7682231){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mu_\mathrm{max}$\end{tabular}}}}%
    \put(0.00993271,0.25378531){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S_\mathrm{T}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Sim_BlockDiagramm.pdf}}%
    \put(0.80744181,0.09383454){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathrm{P}(W), \mathrm{P}(P), \mathrm{P}(T),$\end{tabular}}}}%
    \put(0.81227825,0.03796734){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathrm{P}(R), \mathrm{P}(\mu_\mathrm{max})$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Sim_BlockDiagramm.pdf}}%
  \end{picture}%
\endgroup%


==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> references.txt <==
MÜLLER, Steffen, MICHAEL UCHANSKI,  y KARL HEDRICK, . Estimation of the Maximum Tire-Road Friction Coefficient. ASME International, 2003, 607–617. (125). 
KHALEGHIAN, Seyedmeysam, ANAHITA EMAMI,  y SAIED TAHERI, . A technical survey on tire-road friction estimation. Springer Science and Business Media LLC, 2017, 123–146. (5). 
ACOSTA, Manuel, STRATIS KANARACHOS,  y MIKE BLUNDELL, . Road Friction Virtual Sensing: A Review of Estimation Techniques with Emphasis on Low Excitation Approaches. MDPI AG, 2017, 1230. (7). 
GABRIELLI, Leonardo, LIVIO AMBROSINI, , FABIO VESPERINI, , VALERIA BRUSCHI, , STEFANO SQUARTINI,  y LUCA CATTANI, . Processing Acoustic Data with Siamese Neural Networks for Enhanced Road Roughness Classification. IEEE. 2019.
NOLTE, Marcus, NIKITA KISTER,  y MARKUS MAURER, . Assessment of Deep Convolutional Neural Networks for Road Surface Classification. IEEE. 2018.
KIENCKE, Uwe y NIELSEN, Lars. Automotive Control Systems. Springer, 2005.  p. 512 
VAN DER GAAG, Linda C. y FEELDERS, Ad J.. Probabilistic Graphical Models 7th European Workshop, PGM 2014, Utrecht, The Netherlands, September 17-19, 2014. Proceedings. Springer, 2014.  p. 610 
RUSSELL, Stuart J. y NORVIG, Peter. Artificial Intelligence a Modern Approach, EBook, Global Edition. Pearson Education, Limited, 2021. 
RAJAMANI, Rajesh, GRIDSADA PHANOMCHOENG, , DAMRONGRIT PIYABONGKARN,  y Y. LEW,  Jae. Algorithms for Real-Time Estimation of Individual Wheel Tire-Road Friction Coefficients. Institute of Electrical and Electronics Engineers (IEEE), 2012, 1183–1195. (17). 
ZHAO, Jian, JIN ZHANG,  y BING ZHU, . Development and Verification of the Tire/Road Friction Estimation Algorithm for Antilock Braking System. Hindawi Limited, 2014, 1–15. (2014). 
BHARAT SINGH, Kanwar y SAIED TAHERI, . Estimation of tire-road friction coefficient and its application in chassis control systems. Informa UK Limited, 2015, 39–61. (3). 
WIELITZKA, Mark, ALEX, , BUSCH, er, MATTHIAS DAGEN,  y TOBIAS ORTMAIER, . Unscented Kalman Filter for State and Parameter Estimation in Vehicle Dynamics. InTech, 2018, 
JONSSON, Patrik. Classification of road conditions: From camera images and weather data. IEEE. 2011.
LENG, Bo, DA JIN, , XINCHEN HOU, , CHENG TIAN, , LU XIONG,  y ZHUOPING YU, . Tire-Road Peak Adhesion Coefficient Estimation Method Based on Fusion of Vehicle Dynamics and Machine Vision. Institute of Electrical and Electronics Engineers (IEEE), 2022, 1–13. 
GEIGER, Andreas, PHILIP LENZ, , CHRISTOPH STILLER,  y RAQUEL URTASUN, . Vision meets Robotics: The KITTI Dataset. 2013, 
MADDERN, Will, GEOFF PASCOE, , CHRIS LINEGAR,  y PAUL NEWMAN, . 1 Year, 1000km: The Oxford RobotCar Dataset. 2017, 3-15. (36). http://dx.doi.org/10.1177/0278364916679498. 
CORDTS, Marius, OMRAN, Mohamed, RAMOS, Sebastian, REHFELD, Timo, ENZWEILER, Markus, BENENSON, Rodrigo, FRANKE, Uwe, ROTH, Stefan y SCHIELE, Bernt. The Cityscapes Dataset for Semantic Urban Scene Understanding. 2016.
YU, Fisher, CHEN, Haofeng, WANG, Xin, XIAN, Wenqi, CHEN, Yingying, LIU, Fangchen, MADHAVAN, Vashisht y DARRELL, Trevor. BDD100K: A Diverse Driving Dataset for Heterogeneous Multitask Learning. arXiv, 2018, 
VERZOBIO, Andrea, AHMED EL-AWADY, , KUMARASWAMY PONNAMBALAM, , JOHN QUIGLEY,  y DANIELE ZONTA, . An elicitation process to quantify Bayesian networks for dam failure analysis. Canadian Science Publishing, 2021, 1235–1244. (48). 
MÜLLER, Gerd, LESCHIK, Claudia, GREGULL, Vincent, SIERON, Nicolas y MÜLLER, Steffen. Unfallvermeidung durch Reibwertprognosen : Umsetzung und Anwendung : Abschlussbericht. FAT Forschungsvereinigung Automobiltechnik, 2019, 
ANTONOV, S., A. FEHN,  y A. KUGI, . Unscented Kalman filter for vehicle state estimation. Informa UK Limited, 2011, 1497–1520. (49). 
ALEX, BUSCH, er, DANIEL FINK, , MAX-HEINRICH LAVES, , ZYGIMANTAS ZIAUKAS, , MARK WIELITZKA,  y TOBIAS ORTMAIER, . Classification of Road Surface and Weather-Related Condition Using Deep Convolutional Neural Networks. Springer International Publishing, 2020, 1042–1051. 
FINK, Daniel, ALEX, , BUSCH, er, MARK WIELITZKA,  y TOBIAS ORTMAIER, . Resource Efficient Classification of Road Conditions through CNN Pruning. Elsevier BV, 2020, 13958–13963. (53). 
PACEJKA, Hans y BESSELINK, I. J. M.. Tire and Vehicle Dynamics. Elsevier Science & Technology Books, 2012.  p. 672 
BERNTORP, Karl. Online Bayesian Tire-Friction Learning by Gaussian-Process State-Space Models. Elsevier BV, 2020, 13939–13944. (53). 

